A Pathophysiological Model-Driven Communication for Dynamic Distributed Medical Best Practice Guidance Systems

There is a great divide between rural and urban areas, particularly in medical emergency care. Although medical best practice guidelines exist in hospital handbooks, they are often lengthy and difficult to apply clinically. The challenges are exaggerated for doctors in rural areas and emergency medical technicians (EMT) during patient transport. In this paper, we propose the concept of distributed executable medical best practice guidance systems to assist adherence to best practice from the time that a patient first presents at a rural hospital, through diagnosis and ambulance transfer to arrival and treatment at a regional tertiary hospital center. We codify complex medical knowledge in the form of simplified distributed executable disease automata, from the thin automata at rural hospitals to the rich automata in the regional center hospitals. However, a main challenge is how to efficiently and safely synchronize distributed best practice models as the communication among medical facilities, devices, and professionals generates a large number of messages. This complex problem of patient diagnosis and transport from rural to center facility is also fraught with many uncertainties and changes resulting in a high degree of dynamism. To address this situation, we propose a pathophysiological model-driven message exchange communication architecture that ensures the real-time and dynamic requirements of synchronization among distributed emergency best-practice models are met in a reliable and safe manner. Taking the signs, symptoms, and progress of stroke patients transported across a geographically distributed healthcare network as the motivating use case, we implement our communication system and apply it to our developed best practice automata using laboratory simulations. Our proof-of-concept experiments shows there is potential for the use of our system in a wide variety of domains.

==> tests/1 statechart/Heap_memory_usage.csv <==
Time,Used
42498.537409,11123448
42498.537453,12715648
42498.537499,12942832
42498.537545,13170048
42498.537592,13398272
42498.537638,13625488
42498.537684,13625488
42498.537730,13852696
42498.537777,14080920
42498.537823,14309144
42498.537869,14536328
42498.537916,14764552
42498.537962,15901064
42498.538008,16128776
42498.538055,16355960
42498.538101,16583144
42498.538147,16810384
42498.538193,16810384
42498.538240,17264856
42498.538286,17264856
42498.538332,17492040
42498.538379,17719224
42498.538425,17946408
42498.538471,18173624
42498.538518,18173624
42498.538564,18627992
42498.538610,18627992
42498.538656,18627992
42498.538703,19082360
42498.538749,19082360
42498.538795,19309544
42498.538842,19536728
42498.538888,19763912
42498.538934,19991120
42498.538980,19991120
42498.539027,19991120
42498.539073,20445680
42498.539119,20445680
42498.539166,20672864
42498.539212,20900080
42498.539258,21127264
42498.539305,21354448
42498.539351,21354448
42498.539397,21808848
42498.539443,21808848
42498.539490,21808848
42498.539536,22263272
42498.539582,22263272
42498.539629,22490456
42498.539675,22944928
42498.539721,23172112
42498.539768,23399296
42498.539814,23399296
42498.539860,23399296
42498.539906,23853664
42498.539953,23853664
42498.539999,24080944
42498.540045,24308128
42498.540092,24535312
42498.540138,24762528
42498.540184,24762528
42498.540231,25216920
42498.540277,25216920
42498.540323,25216920
42498.540369,25671312
42498.540416,25671312
42498.540462,25898496
42498.540508,26125680
42498.540555,26352888
42498.540601,27261656
42498.540647,27261656
42498.540694,27716024
42498.540740,27716024
42498.540786,27716024
42498.540832,28170432
42498.540879,28170432
42498.540983,0


==> tests/1 statechart/cpu_usage.csv <==
Time,CPU Usage
42498.537453,2.5
42498.537499,0.0
42498.537546,0.1
42498.537592,0.7
42498.537638,0.2
42498.537684,0.5
42498.537731,0.3
42498.537777,0.0
42498.537823,2.4
42498.537869,0.0
42498.537916,0.0
42498.537962,0.3
42498.538009,0.3
42498.538055,0.4
42498.538101,0.0
42498.538147,0.1
42498.538194,0.1
42498.538240,0.1
42498.538286,0.1
42498.538332,0.0
42498.538379,2.9
42498.538425,0.4
42498.538471,0.0
42498.538518,0.3
42498.538564,0.0
42498.538610,0.1
42498.538657,0.0
42498.538703,0.3
42498.538749,0.0
42498.538795,0.2
42498.538842,0.4
42498.538888,0.3
42498.538934,0.0
42498.538981,0.0
42498.539027,0.0
42498.539073,0.1
42498.539120,0.1
42498.539166,0.0
42498.539212,0.1
42498.539258,0.1
42498.539305,0.0
42498.539351,0.0
42498.539397,0.1
42498.539444,0.1
42498.539490,0.1
42498.539536,0.2
42498.539583,0.0
42498.539629,0.0
42498.539675,0.0
42498.539721,0.3
42498.539768,0.0
42498.539814,0.9
42498.539860,0.0
42498.539907,0.0
42498.539953,0.1
42498.539999,0.0
42498.540046,0.1
42498.540092,0.1
42498.540138,0.1
42498.540184,0.2
42498.540231,0.1
42498.540277,0.1
42498.540323,0.1
42498.540370,0.0
42498.540416,0.3
42498.540462,0.1
42498.540509,0.1
42498.540555,0.0
42498.540601,0.6
42498.540647,0.0
42498.540694,2.0
42498.540740,0.4
42498.540786,0.1
42498.540833,0.9
42498.540879,0.2
42498.540983,0.0


==> tests/1 statechart/non_heap.csv <==
Time,Used,Committed,Max
42498.537409,12856264,13631488,-1
42498.537453,13361960,14286848,-1
42498.537499,13471328,14352384,-1
42498.537545,13526176,14352384,-1
42498.537592,13633512,14483456,-1
42498.537638,13714480,14548992,-1
42498.537684,13797128,14614528,-1
42498.537730,13849368,14614528,-1
42498.537777,13914680,14680064,-1
42498.537823,14073064,14876672,-1
42498.537869,14154456,14876672,-1
42498.537916,14223768,15204352,-1
42498.537962,14296696,15204352,-1
42498.538008,14393304,15335424,-1
42498.538055,14445464,15335424,-1
42498.538101,14505584,15335424,-1
42498.538147,14573320,15400960,-1
42498.538193,14602816,15400960,-1
42498.538240,14696552,15466496,-1
42498.538286,14765504,15532032,-1
42498.538332,14750392,15532032,-1
42498.538379,14899680,15794176,-1
42498.538425,14942240,15794176,-1
42498.538471,14942240,15794176,-1
42498.538518,14969288,15794176,-1
42498.538564,15017480,15794176,-1
42498.538610,15049048,15794176,-1
42498.538656,15055256,15794176,-1
42498.538703,15061136,15794176,-1
42498.538749,15071752,15859712,-1
42498.538795,15085384,15859712,-1
42498.538842,15119176,15925248,-1
42498.538888,15149688,15925248,-1
42498.538934,15150392,15925248,-1
42498.538980,15162120,15925248,-1
42498.539027,15162120,15925248,-1
42498.539073,15163016,15925248,-1
42498.539119,15168968,15925248,-1
42498.539166,15212928,16252928,-1
42498.539212,15214208,16252928,-1
42498.539258,15217472,16252928,-1
42498.539305,15217472,16252928,-1
42498.539351,15218368,16252928,-1
42498.539397,15224600,16252928,-1
42498.539443,15224600,16252928,-1
42498.539490,15230096,16252928,-1
42498.539536,15239664,16252928,-1
42498.539582,15239664,16252928,-1
42498.539629,15241840,16252928,-1
42498.539675,15243120,16252928,-1
42498.539721,15251936,16252928,-1
42498.539768,15251936,16252928,-1
42498.539814,15287584,16318464,-1
42498.539860,15287584,16318464,-1
42498.539906,15291616,16318464,-1
42498.539953,15293152,16318464,-1
42498.539999,15294752,16318464,-1
42498.540045,15298464,16318464,-1
42498.540092,15300448,16318464,-1
42498.540138,15300448,16318464,-1
42498.540184,15304528,16318464,-1
42498.540231,15304528,16318464,-1
42498.540277,15304528,16318464,-1
42498.540323,15310528,16318464,-1
42498.540369,15312760,16318464,-1
42498.540416,15319992,16318464,-1
42498.540462,15324344,16318464,-1
42498.540508,15324344,16318464,-1
42498.540555,15325864,16318464,-1
42498.540601,15424128,16384000,-1
42498.540647,15425920,16384000,-1
42498.540694,15540992,16580608,-1
42498.540740,15551360,16580608,-1
42498.540786,15551360,16580608,-1
42498.540832,15596096,16580608,-1
42498.540879,15598816,16580608,-1
42498.540983,0,0,0


==> tests/1 statechart/threads.csv <==
Time,Live threads
42498.537411,17
42498.537453,18
42498.537499,18
42498.537545,18
42498.537592,18
42498.537638,18
42498.537684,18
42498.537731,18
42498.537777,18
42498.537823,18
42498.537869,18
42498.537916,18
42498.537962,19
42498.538008,19
42498.538055,19
42498.538101,19
42498.538147,19
42498.538193,19
42498.538240,19
42498.538286,19
42498.538332,19
42498.538379,19
42498.538425,18
42498.538471,18
42498.538518,18
42498.538564,18
42498.538610,18
42498.538656,18
42498.538703,18
42498.538749,18
42498.538795,18
42498.538842,18
42498.538888,18
42498.538934,18
42498.538981,18
42498.539027,17
42498.539073,17
42498.539119,17
42498.539166,17
42498.539212,17
42498.539258,17
42498.539305,17
42498.539351,17
42498.539397,17
42498.539444,17
42498.539490,17
42498.539536,17
42498.539582,17
42498.539629,17
42498.539675,17
42498.539721,17
42498.539768,17
42498.539814,17
42498.539860,17
42498.539906,17
42498.539953,17
42498.539999,17
42498.540045,17
42498.540092,17
42498.540138,17
42498.540184,17
42498.540231,17
42498.540277,17
42498.540323,17
42498.540369,17
42498.540416,17
42498.540462,17
42498.540508,17
42498.540555,17
42498.540601,17
42498.540647,17
42498.540694,17
42498.540740,17
42498.540786,17
42498.540832,17
42498.540879,17
42498.540983,0


==> tests/2 statechart-100ms/CPU.csv <==
Time,CPU Usage
42498.571352,1.9
42498.571398,0.0
42498.571445,0.3
42498.571491,0.2
42498.571537,0.3
42498.571583,0.0
42498.571630,0.3
42498.571676,0.1
42498.571722,1.5
42498.571768,0.3
42498.571815,0.2
42498.571861,0.2
42498.571907,0.5
42498.571954,0.1
42498.572000,0.4
42498.572046,0.3
42498.572093,0.0
42498.572139,0.2
42498.572185,0.1
42498.572232,0.2
42498.572278,0.0
42498.572324,0.4
42498.572370,0.4
42498.572417,3.6
42498.572463,0.2
42498.572509,0.4
42498.572556,0.1
42498.572602,0.3
42498.572648,0.2
42498.572694,0.2
42498.572741,0.6
42498.572787,0.1
42498.572833,0.0
42498.572880,0.2
42498.572926,0.2
42498.572972,0.3
42498.573019,0.2
42498.573065,0.0
42498.573111,0.0
42498.573157,0.1
42498.573204,0.6
42498.573250,0.0
42498.573296,0.0
42498.573343,0.0
42498.573389,0.1
42498.573435,0.1
42498.573482,0.2
42498.573528,0.1
42498.573574,0.9
42498.573620,0.0
42498.573667,0.2
42498.573713,0.1
42498.573759,0.1
42498.573806,0.1
42498.573852,0.0
42498.573898,0.1
42498.573945,0.0
42498.573991,0.0
42498.574037,0.0
42498.574083,0.1
42498.574130,0.1
42498.574176,0.1
42498.574222,0.1
42498.574269,0.1
42498.574315,0.0
42498.574361,0.0
42498.574408,0.1
42498.574454,0.1
42498.574500,0.0
42498.574546,0.0
42498.574593,0.0
42498.574639,0.0
42498.574685,0.0
42498.574732,0.0
42498.574841,0.0


==> tests/2 statechart-100ms/Heap_memory.csv <==
Time,Used
42498.571307,10896424
42498.571352,12487152
42498.571398,12941616
42498.571444,12941616
42498.571491,12941616
42498.571537,13168800
42498.571583,13395984
42498.571630,13623168
42498.571676,13850392
42498.571722,14078392
42498.571768,14305576
42498.571815,14532832
42498.571861,14761056
42498.571907,14988240
42498.571954,15215952
42498.572000,15443136
42498.572046,17033776
42498.572093,17260960
42498.572139,17488144
42498.572185,17942512
42498.572231,18169696
42498.572278,18624064
42498.572324,18851272
42498.572370,19305640
42498.572417,19532824
42498.572463,19760008
42498.572509,19987192
42498.572556,20441560
42498.572602,20668744
42498.572648,20895928
42498.572694,21350296
42498.572741,21577480
42498.572787,22031864
42498.572833,22259048
42498.572880,22713416
42498.572926,22940600
42498.572972,22940600
42498.573018,23395008
42498.573065,23622192
42498.573111,24076560
42498.573157,24303744
42498.573204,24758128
42498.573250,25212520
42498.573296,25439704
42498.573343,25666888
42498.573389,25894104
42498.573435,26348472
42498.573481,26348472
42498.573528,26802872
42498.573574,27030056
42498.573620,27484440
42498.573667,27938840
42498.573713,28166024
42498.573759,28393208
42498.573806,28393208
42498.573852,28847576
42498.573898,29074760
42498.573944,29529128
42498.573991,29756456
42498.574037,30210840
42498.574083,30665208
42498.574130,30892392
42498.574176,31119576
42498.574222,31346808
42498.574269,31801264
42498.574315,31801264
42498.574361,32255656
42498.574407,32710144
42498.574454,33164592
42498.574500,33846192
42498.574546,33846192
42498.574593,34300560
42498.574639,34527744
42498.574685,34919984
42498.574732,34919984
42498.574841,0


==> tests/2 statechart-100ms/Statechart-CPU.csv <==
Time,CPU Usage
42498.647161,3.3
42498.647208,0.5
42498.647254,13.7
42498.647300,0.1
42498.647346,0.1
42498.647393,0.6
42498.647439,2.0
42498.647485,0.1
42498.647532,0.4
42498.647578,1.4
42498.647624,0.0
42498.647671,0.2
42498.647717,0.1
42498.647763,0.0
42498.647809,0.0
42498.647856,0.2
42498.647902,0.0
42498.647948,6.8
42498.647995,0.1
42498.648041,0.0
42498.648087,0.0
42498.648133,0.1
42498.648180,0.0
42498.648226,0.1
42498.648272,0.2
42498.648319,0.0
42498.648365,0.1
42498.648411,0.4
42498.648458,0.0
42498.648504,0.1
42498.648550,0.0
42498.648596,0.0
42498.648643,4.1
42498.648689,0.0
42498.648735,0.0
42498.648782,0.0
42498.648828,0.1
42498.648874,0.0
42498.648921,0.1
42498.648967,0.1
42498.649013,0.0
42498.649059,0.1
42498.649106,0.0
42498.649152,0.0
42498.649198,0.1
42498.649245,0.0
42498.649291,5.0
42498.649337,6.3
42498.649384,2.8
42498.649430,0.1
42498.649476,0.1
42498.649522,0.2
42498.649569,0.0
42498.649615,2.8
42498.649661,0.0
42498.649708,0.0
42498.649754,0.0
42498.649800,0.0
42498.649846,0.0
42498.649893,0.0
42498.649939,0.0
42498.649985,0.2
42498.650032,8.2
42498.650078,0.8
42498.650124,0.0
42498.650171,0.1
42498.650217,0.0
42498.650263,0.1
42498.650309,0.0
42498.650356,0.0
42498.650402,0.0
42498.650448,0.0
42498.650495,0.4
42498.650541,0.1
42498.650587,0.2
42498.650634,0.4
42498.650680,0.7
42498.650726,2.3
42498.650772,18.7
42498.650819,33.4
42498.650865,25.3
42498.650911,26.5
42498.650958,26.1
42498.651004,25.5
42498.651050,27.4
42498.651096,25.9
42498.651143,25.7
42498.651189,25.9
42498.651235,26.1
42498.651282,28.6
42498.651328,27.8
42498.651374,25.5
42498.651421,25.4
42498.651467,24.9
42498.651513,32.9
42498.651559,25.3
42498.651606,25.7
42498.651652,25.4
42498.651698,26.3
42498.651745,25.3
42498.651791,24.8
42498.651837,25.3
42498.651884,25.9
42498.651930,25.3
42498.651976,24.9
42498.652022,24.6
42498.652069,26.1
42498.652115,24.7
42498.652161,25.4
42498.652208,31.8
42498.652254,27.9
42498.652300,25.3
42498.652347,24.9
42498.652393,24.7
42498.652439,26.1
42498.652485,25.0
42498.652532,26.0
42498.652578,25.5
42498.652624,25.0
42498.652671,25.9
42498.652717,24.9
42498.652763,27.4
42498.652810,30.3
42498.652856,24.5
42498.652902,30.9
42498.652948,25.6
42498.652995,24.8
42498.653041,26.0
42498.653087,27.0
42498.653134,24.6
42498.653180,26.0
42498.653226,26.9
42498.653273,24.9
42498.653319,25.7
42498.653365,25.2
42498.653411,25.2
42498.653458,24.9
42498.653504,24.4
42498.653550,24.6
42498.653597,26.8
42498.653643,25.0
42498.653689,24.7
42498.653736,23.0
42498.653782,23.4
42498.653828,25.5
42498.653874,29.8
42498.653921,25.8
42498.653967,25.3
42498.654013,25.8
42498.654060,25.0
42498.654106,33.7
42498.654210,0.0


==> tests/2 statechart-100ms/Statechart-Heap.csv <==
Time,Used
42498.647117,220405128
42498.647161,222720560
42498.647207,223357336
42498.647254,88153472
42498.647300,88243520
42498.647346,88484856
42498.647393,88739216
42498.647439,88890600
42498.647485,89262688
42498.647531,89641976
42498.647578,89898496
42498.647624,90137672
42498.647670,90304320
42498.647717,90544832
42498.647763,90724688
42498.647809,90950784
42498.647856,91682224
42498.647902,91757048
42498.647948,88045264
42498.647994,88194664
42498.648041,88374376
42498.648087,88523744
42498.648133,88780200
42498.648180,88933776
42498.648226,89343208
42498.648272,89492504
42498.648319,89582360
42498.648365,89825840
42498.648411,89990416
42498.648457,90229568
42498.648504,90411400
42498.648550,90709088
42498.648596,90963520
42498.648643,88051664
42498.648689,88141544
42498.648735,88380696
42498.648782,88545200
42498.648828,88711800
42498.648874,88880528
42498.648920,89349544
42498.648967,89439400
42498.649013,89678600
42498.649059,89845248
42498.649106,90084400
42498.649152,90174400
42498.649198,90415616
42498.649245,90653824
42498.649291,97487464
42498.649337,88846976
42498.649383,89177240
42498.649430,89359016
42498.649476,89508312
42498.649522,89764832
42498.649569,89914320
42498.649615,99824048
42498.649661,100063224
42498.649707,100227784
42498.649754,100396416
42498.649800,100560944
42498.649846,100800096
42498.649893,100892048
42498.649939,101279656
42498.649985,101444280
42498.650032,89225040
42498.650078,89315088
42498.650124,89554296
42498.650170,89851984
42498.650217,90018600
42498.650263,90183104
42498.650309,90652136
42498.650356,90744088
42498.650402,90983328
42498.650448,91149992
42498.650495,91299320
42498.650541,94350856
42498.650587,94617024
42498.650633,94914720
42498.650680,95181704
42498.650726,98718864
42498.650772,141575208
42498.650819,192091496
42498.650865,89674696
42498.650911,156066840
42498.650958,221741584
42498.651004,127090880
42498.651050,177811864
42498.651096,216606440
42498.651143,96760632
42498.651189,142331288
42498.651235,172448328
42498.651282,193422552
42498.651328,224015840
42498.651374,94169376
42498.651420,101089312
42498.651467,128913472
42498.651513,164043472
42498.651559,165310816
42498.651606,172680400
42498.651652,191104448
42498.651698,208108208
42498.651745,233017000
42498.651791,81746936
42498.651837,103102336
42498.651883,124397944
42498.651930,145739016
42498.651976,170553512
42498.652022,191870608
42498.652069,209338216
42498.652115,216783552
42498.652161,231223640
42498.652208,155195976
42498.652254,155375992
42498.652300,159060880
42498.652347,152032712
42498.652393,173523544
42498.652439,194513160
42498.652485,219488032
42498.652532,240944656
42498.652578,81254640
42498.652624,91904752
42498.652671,106195784
42498.652717,120445272
42498.652763,137994912
42498.652810,240428672
42498.652856,81702368
42498.652902,169393808
42498.652948,172926704
42498.652995,194264968
42498.653041,211629896
42498.653087,226593240
42498.653134,219763872
42498.653180,219915112
42498.653226,223167352
42498.653272,226904416
42498.653319,227004000
42498.653365,227284544
42498.653411,215564896
42498.653458,155829224
42498.653504,99311272
42498.653550,92266344
42498.653597,163191352
42498.653643,155776560
42498.653689,102932680
42498.653735,152557232
42498.653782,88706544
42498.653828,81668488
42498.653874,233248384
42498.653921,226886976
42498.653967,135033664
42498.654013,88773280
42498.654060,223378632
42498.654106,150740288
42498.654210,0


==> tests/2 statechart-100ms/non_heap.csv <==
Time,Used,Committed,Max
42498.571307,12797072,13631488,-1
42498.571352,13285456,13959168,-1
42498.571398,13417880,14286848,-1
42498.571444,13473664,14352384,-1
42498.571491,13613416,14483456,-1
42498.571537,13670920,14483456,-1
42498.571583,13723560,14548992,-1
42498.571630,13808760,14614528,-1
42498.571676,13887792,14680064,-1
42498.571722,14047600,14876672,-1
42498.571768,14177768,14942208,-1
42498.571815,14267440,15204352,-1
42498.571861,14305048,15269888,-1
42498.571907,14389344,15335424,-1
42498.571954,14422048,15335424,-1
42498.572000,14483344,15335424,-1
42498.572046,14590248,15400960,-1
42498.572093,14737816,15532032,-1
42498.572139,14755904,15532032,-1
42498.572185,14840080,15597568,-1
42498.572231,14879488,15663104,-1
42498.572278,14908928,15663104,-1
42498.572324,14949432,15728640,-1
42498.572370,14977208,15728640,-1
42498.572417,15113744,15925248,-1
42498.572463,15149112,16187392,-1
42498.572509,15152696,16187392,-1
42498.572556,15194600,16187392,-1
42498.572602,15212576,16252928,-1
42498.572648,15236992,16252928,-1
42498.572694,15241536,16252928,-1
42498.572741,15274816,16318464,-1
42498.572787,15302808,16318464,-1
42498.572833,15303512,16318464,-1
42498.572880,15313416,16318464,-1
42498.572926,15314312,16318464,-1
42498.572972,15317568,16318464,-1
42498.573018,15328696,16318464,-1
42498.573065,15328696,16318464,-1
42498.573111,15331560,16318464,-1
42498.573157,15372920,16318464,-1
42498.573204,15422600,16384000,-1
42498.573250,15425928,16384000,-1
42498.573296,15431200,16384000,-1
42498.573343,15431200,16384000,-1
42498.573389,15482096,16449536,-1
42498.573435,15491664,16449536,-1
42498.573481,15489872,16449536,-1
42498.573528,15484240,16449536,-1
42498.573574,15520144,16515072,-1
42498.573620,15529984,16515072,-1
42498.573667,15530496,16515072,-1
42498.573713,15564640,16515072,-1
42498.573759,15568800,16515072,-1
42498.573806,15575840,16580608,-1
42498.573852,15575840,16580608,-1
42498.573898,15581472,16580608,-1
42498.573944,15586720,16580608,-1
42498.573991,15588704,16580608,-1
42498.574037,15588704,16580608,-1
42498.574083,15589856,16580608,-1
42498.574130,15589856,16580608,-1
42498.574176,15589856,16580608,-1
42498.574222,15596112,16580608,-1
42498.574269,15599240,16580608,-1
42498.574315,15600968,16580608,-1
42498.574361,15607904,16580608,-1
42498.574407,15609056,16580608,-1
42498.574454,15610656,16580608,-1
42498.574500,15610656,16580608,-1
42498.574546,15611424,16580608,-1
42498.574593,15611424,16580608,-1
42498.574639,15613664,16580608,-1
42498.574685,15614944,16580608,-1
42498.574732,15617184,16580608,-1
42498.574841,0,0,0


==> tests/2 statechart-100ms/threads.csv <==
Time,Live threads
42498.571309,16
42498.571352,17
42498.571398,17
42498.571444,17
42498.571491,17
42498.571537,17
42498.571583,17
42498.571630,17
42498.571676,17
42498.571722,17
42498.571768,17
42498.571815,17
42498.571861,17
42498.571907,17
42498.571954,17
42498.572000,17
42498.572046,20
42498.572093,20
42498.572139,20
42498.572185,20
42498.572231,20
42498.572278,20
42498.572324,20
42498.572370,20
42498.572417,20
42498.572463,20
42498.572509,20
42498.572556,20
42498.572602,20
42498.572648,20
42498.572694,20
42498.572741,20
42498.572787,20
42498.572833,20
42498.572880,20
42498.572926,19
42498.572972,19
42498.573019,19
42498.573065,18
42498.573111,18
42498.573157,18
42498.573204,18
42498.573250,18
42498.573296,18
42498.573343,18
42498.573389,18
42498.573435,18
42498.573482,18
42498.573528,18
42498.573574,18
42498.573620,18
42498.573667,18
42498.573713,18
42498.573759,18
42498.573806,18
42498.573852,18
42498.573898,18
42498.573945,18
42498.573991,18
42498.574037,18
42498.574083,18
42498.574130,18
42498.574176,18
42498.574222,18
42498.574269,18
42498.574315,18
42498.574361,18
42498.574407,18
42498.574454,18
42498.574500,18
42498.574546,18
42498.574593,18
42498.574639,18
42498.574685,18
42498.574732,18
42498.574841,0


==> tests/2 statechart-1s/CPU.csv <==
Time,CPU Usage
42498.556066,2.0
42498.556113,0.2
42498.556159,0.1
42498.556205,0.6
42498.556252,0.4
42498.556298,0.5
42498.556344,0.6
42498.556391,0.3
42498.556437,2.0
42498.556483,0.1
42498.556529,0.0
42498.556576,0.1
42498.556622,0.3
42498.556668,0.2
42498.556715,0.1
42498.556761,0.1
42498.556807,0.3
42498.556853,0.2
42498.556900,0.0
42498.556946,0.1
42498.556992,0.1
42498.557039,0.0
42498.557085,3.6
42498.557131,0.5
42498.557178,0.0
42498.557224,0.1
42498.557270,0.2
42498.557316,0.1
42498.557363,0.0
42498.557409,0.2
42498.557455,0.8
42498.557502,0.0
42498.557548,0.0
42498.557594,0.1
42498.557641,0.0
42498.557687,0.0
42498.557733,0.2
42498.557779,0.1
42498.557826,0.1
42498.557872,0.0
42498.557918,0.0
42498.557965,0.4
42498.558011,0.2
42498.558057,0.5
42498.558104,0.1
42498.558150,0.4
42498.558196,0.1
42498.558242,0.2
42498.558289,0.0
42498.558335,0.2
42498.558381,1.0
42498.558428,0.2
42498.558474,0.0
42498.558520,0.3
42498.558567,0.1
42498.558613,0.2
42498.558659,0.2
42498.558705,0.1
42498.558752,0.0
42498.558798,0.0
42498.558844,0.0
42498.558891,0.0
42498.558937,0.0
42498.558983,0.1
42498.559029,0.0
42498.559076,0.1
42498.559122,0.0
42498.559168,0.0
42498.559215,0.0
42498.559261,0.1
42498.559307,0.3
42498.559354,0.0
42498.559400,0.0
42498.559446,0.1
42498.559539,0.0


==> tests/2 statechart-1s/Heap_memory.csv <==
Time,Used
42498.556022,10896432
42498.556066,12489696
42498.556113,12716960
42498.556159,12944144
42498.556205,13171328
42498.556251,13399552
42498.556298,13399552
42498.556344,13854480
42498.556390,13854480
42498.556437,14308848
42498.556483,14308848
42498.556529,14536032
42498.556576,14763216
42498.556622,14991760
42498.556668,15219984
42498.556714,16810648
42498.556761,17265064
42498.556807,17719992
42498.556853,17719992
42498.556900,17947176
42498.556946,18174360
42498.556992,18401544
42498.557039,18628728
42498.557085,18855912
42498.557131,19083096
42498.557177,19310312
42498.557224,19764680
42498.557270,19764680
42498.557316,19991864
42498.557363,19991864
42498.557409,20219088
42498.557455,20673648
42498.557502,20900832
42498.557548,21128016
42498.557594,21355200
42498.557640,21582384
42498.557687,22036752
42498.557733,22036752
42498.557779,22036752
42498.557826,22263936
42498.557872,22491136
42498.557918,22718320
42498.557965,23172688
42498.558011,23399872
42498.558057,23627056
42498.558103,23854240
42498.558150,24081472
42498.558196,24308656
42498.558242,24308656
42498.558289,24763056
42498.558335,24763056
42498.558381,25217424
42498.558428,25444608
42498.558474,25671792
42498.558520,25898976
42498.558566,25898976
42498.558613,26580576
42498.558659,26580576
42498.558705,26580576
42498.558752,26807832
42498.558798,27035104
42498.558844,27489664
42498.558891,27717040
42498.558937,27944224
42498.558983,28171440
42498.559029,28171440
42498.559076,28625808
42498.559122,28853088
42498.559168,28853088
42498.559215,29080272
42498.559261,29534688
42498.559307,29761904
42498.559354,29989112
42498.559400,30216296
42498.559446,30443480
42498.559539,0


==> tests/2 statechart-1s/non_heap.csv <==
Time,Used,Committed,Max
42498.556022,12859720,13631488,-1
42498.556066,13289616,14221312,-1
42498.556113,13398528,14286848,-1
42498.556159,13471360,14352384,-1
42498.556205,13611888,14483456,-1
42498.556251,13694816,14483456,-1
42498.556298,13781624,14548992,-1
42498.556344,13817336,14614528,-1
42498.556390,13872792,14614528,-1
42498.556437,14026480,14811136,-1
42498.556483,14092536,14876672,-1
42498.556529,14178584,15138816,-1
42498.556576,14225960,15204352,-1
42498.556622,14271032,15204352,-1
42498.556668,14323904,15204352,-1
42498.556714,14434640,15269888,-1
42498.556761,14489224,15335424,-1
42498.556807,14684096,15466496,-1
42498.556853,14696560,15466496,-1
42498.556900,14758568,15532032,-1
42498.556946,14792120,15532032,-1
42498.556992,14814712,15597568,-1
42498.557039,14834112,15597568,-1
42498.557085,15022000,15794176,-1
42498.557131,15049200,15859712,-1
42498.557177,15121400,16121856,-1
42498.557224,15122232,16121856,-1
42498.557270,15163208,16187392,-1
42498.557316,15171840,16187392,-1
42498.557363,15206808,16187392,-1
42498.557409,15203728,16187392,-1
42498.557455,15246352,16252928,-1
42498.557502,15273352,16318464,-1
42498.557548,15275752,16318464,-1
42498.557594,15291344,16318464,-1
42498.557640,15291344,16318464,-1
42498.557687,15291344,16318464,-1
42498.557733,15304232,16318464,-1
42498.557779,15306152,16318464,-1
42498.557826,15310872,16318464,-1
42498.557872,15314480,16318464,-1
42498.557918,15317120,16318464,-1
42498.557965,15320512,16318464,-1
42498.558011,15324632,16318464,-1
42498.558057,15335000,16318464,-1
42498.558103,15379984,16384000,-1
42498.558150,15390384,16384000,-1
42498.558196,15409632,16384000,-1
42498.558242,15413024,16384000,-1
42498.558289,15416648,16384000,-1
42498.558335,15425464,16384000,-1
42498.558381,15461368,16449536,-1
42498.558428,15464168,16449536,-1
42498.558474,15465960,16449536,-1
42498.558520,15469600,16449536,-1
42498.558566,15476832,16449536,-1
42498.558613,15478240,16449536,-1
42498.558659,15490008,16449536,-1
42498.558705,15490776,16449536,-1
42498.558752,15490776,16449536,-1
42498.558798,15497816,16449536,-1
42498.558844,15497816,16449536,-1
42498.558891,15498776,16449536,-1
42498.558937,15507640,16449536,-1
42498.558983,15525304,16515072,-1
42498.559029,15489304,16515072,-1
42498.559076,15479424,16515072,-1
42498.559122,15483200,16515072,-1
42498.559168,15483232,16515072,-1
42498.559215,15483232,16515072,-1
42498.559261,15483232,16515072,-1
42498.559307,15485600,16515072,-1
42498.559354,15485600,16515072,-1
42498.559400,15487776,16515072,-1
42498.559446,15499488,16515072,-1
42498.559539,0,0,0


==> tests/2 statechart-1s/statechart-CPU.csv <==
Time,CPU Usage
42498.634866,2.9
42498.634912,2.4
42498.634958,28.0
42498.635005,28.8
42498.635051,21.2
42498.635097,29.5
42498.635144,3.1
42498.635190,3.0
42498.635236,2.2
42498.635283,2.4
42498.635329,0.1
42498.635375,1.3
42498.635421,11.5
42498.635468,0.2
42498.635514,2.3
42498.635561,5.3
42498.635607,33.6
42498.635653,28.0
42498.635699,29.4
42498.635745,26.2
42498.635792,27.1
42498.635838,24.5
42498.635884,24.0
42498.635931,21.9
42498.635977,25.4
42498.636023,26.2
42498.636070,23.6
42498.636116,33.9
42498.636162,23.4
42498.636208,22.2
42498.636255,24.5
42498.636301,27.1
42498.636347,25.3
42498.636394,22.9
42498.636440,24.5
42498.636486,25.2
42498.636533,25.6
42498.636579,26.5
42498.636625,24.5
42498.636671,24.1
42498.636718,22.0
42498.636764,25.8
42498.636810,26.0
42498.636857,22.0
42498.636903,24.9
42498.636949,25.2
42498.636996,22.8
42498.637042,24.6
42498.637088,27.8
42498.637134,25.6
42498.637181,23.9
42498.637227,23.6
42498.637273,24.8
42498.637320,24.7
42498.637366,24.7
42498.637412,32.6
42498.637459,21.8
42498.637505,30.0
42498.637551,23.5
42498.637597,25.1
42498.637644,22.6
42498.637690,24.1
42498.637736,23.5
42498.637783,23.2
42498.637829,21.7
42498.637875,23.8
42498.637922,25.6
42498.637968,23.8
42498.638014,24.6
42498.638060,23.4
42498.638107,22.1
42498.638153,23.2
42498.638199,27.5
42498.638246,23.0
42498.638292,23.7


==> tests/2 statechart-1s/statechart-Heap.csv <==
Time,Used
42498.634822,87675352
42498.634865,89887264
42498.634912,114192168
42498.634958,105932848
42498.635005,110206960
42498.635051,169481904
42498.635097,91730088
42498.635143,91934408
42498.635190,121621056
42498.635236,151062624
42498.635282,183522744
42498.635329,183746896
42498.635375,183970312
42498.635421,83792408
42498.635468,83984080
42498.635514,115855232
42498.635560,153172912
42498.635607,181510368
42498.635653,133974928
42498.635699,216036480
42498.635745,157852528
42498.635792,237496880
42498.635838,141312024
42498.635884,173267848
42498.635931,183712120
42498.635977,89238616
42498.636023,141289136
42498.636069,187760176
42498.636116,200509960
42498.636162,221391704
42498.636208,223380632
42498.636255,88885608
42498.636301,136796192
42498.636347,180921520
42498.636394,181857296
42498.636440,209824912
42498.636486,251654888
42498.636532,117158712
42498.636579,106857808
42498.636625,145523880
42498.636671,159381792
42498.636718,135314928
42498.636764,167108688
42498.636810,186929312
42498.636857,169853520
42498.636903,187917648
42498.636949,226871816
42498.636995,220451112
42498.637042,256355672
42498.637088,103674400
42498.637134,139112904
42498.637181,153334048
42498.637227,160645544
42498.637273,196190104
42498.637320,230867464
42498.637366,252885112
42498.637412,220003008
42498.637458,191904392
42498.637505,229707192
42498.637551,234395088
42498.637597,97316400
42498.637644,100815984
42498.637690,121929928
42498.637736,125613888
42498.637783,143622856
42498.637829,122335368
42498.637875,143509488
42498.637921,179067168
42498.637968,168558056
42498.638014,171916448
42498.638060,172145920
42498.638107,140232496
42498.638153,140325496
42498.638199,224796744
42498.638246,203932368
42498.638292,193519248
42498.638338,189747368
42498.638384,168622432
42498.638431,133252016


==> tests/2 statechart-1s/threads.csv <==
Time,Live threads
42498.556024,16
42498.556066,17
42498.556113,17
42498.556159,17
42498.556205,17
42498.556252,17
42498.556298,17
42498.556344,17
42498.556391,17
42498.556437,17
42498.556483,17
42498.556529,17
42498.556576,17
42498.556622,17
42498.556668,17
42498.556715,20
42498.556761,21
42498.556807,21
42498.556853,21
42498.556900,21
42498.556946,21
42498.556992,21
42498.557039,21
42498.557085,21
42498.557131,21
42498.557177,21
42498.557224,21
42498.557270,21
42498.557316,21
42498.557363,21
42498.557409,21
42498.557455,21
42498.557502,21
42498.557548,21
42498.557594,20
42498.557640,20
42498.557687,20
42498.557733,18
42498.557779,18
42498.557826,18
42498.557872,18
42498.557918,18
42498.557965,18
42498.558011,18
42498.558057,18
42498.558104,18
42498.558150,19
42498.558196,19
42498.558242,19
42498.558289,19
42498.558335,19
42498.558381,19
42498.558428,19
42498.558474,19
42498.558520,19
42498.558566,19
42498.558613,19
42498.558659,19
42498.558705,19
42498.558752,19
42498.558798,19
42498.558844,19
42498.558891,19
42498.558937,19
42498.558983,19
42498.559029,19
42498.559076,19
42498.559122,18
42498.559168,18
42498.559215,18
42498.559261,19
42498.559307,19
42498.559354,19
42498.559400,19
42498.559446,19
42498.559539,0


==> tests/2 statechart/Heap_memory_usage.csv <==
Time,Used
42498.543215,10896968
42498.543258,12492568
42498.543305,12719752
42498.543351,12946936
42498.543397,13174144
42498.543444,13401328
42498.543490,13628512
42498.543536,13856224
42498.543583,14083408
42498.543629,14310608
42498.543675,14537792
42498.543721,14537792
42498.543768,14766320
42498.543814,14993536
42498.543860,15220824
42498.543907,15448008
42498.543953,15902376
42498.543999,15902376
42498.544045,15902376
42498.544092,16129560
42498.544138,16356744
42498.544184,16583928
42498.544231,16811152
42498.544277,17038336
42498.544323,18628808
42498.544370,18628808
42498.544416,19310600
42498.544462,19310600
42498.544508,19537784
42498.544555,19764968
42498.544601,19764968
42498.544647,19992192
42498.544694,20219408
42498.544740,20446592
42498.544786,20673968
42498.544833,20673968
42498.544879,20901152
42498.544925,21128360
42498.544971,21355544
42498.545018,21582768
42498.545064,21582768
42498.545110,21810000
42498.545157,22037184
42498.545203,22264368
42498.545249,22491552
42498.545296,22491552
42498.545342,22718736
42498.545388,23173104
42498.545434,23173104
42498.545481,23627664
42498.545527,23627664
42498.545573,23854848
42498.545620,24082048
42498.545666,24082048
42498.545712,24309264
42498.545759,24536448
42498.545805,24536448
42498.545851,24990848
42498.545897,24990848
42498.545944,25218032
42498.545990,25445216
42498.546036,25672400
42498.546083,25899584
42498.546129,25899584
42498.546175,26126768
42498.546222,26353952
42498.546268,26353952
42498.546314,26808400
42498.546360,26808400
42498.546407,27035616
42498.546453,27262944
42498.546499,27262944
42498.546546,27717432
42498.546592,27717432
42498.546638,27944616
42498.546733,0


==> tests/2 statechart/cpu_usage.csv <==
Time,CPU Usage
42498.543259,1.8
42498.543305,0.4
42498.543351,0.1
42498.543398,0.3
42498.543444,0.2
42498.543490,0.2
42498.543536,0.9
42498.543583,0.2
42498.543629,2.6
42498.543675,0.2
42498.543722,0.2
42498.543768,0.2
42498.543814,0.1
42498.543861,0.4
42498.543907,0.3
42498.543953,0.2
42498.543999,0.1
42498.544046,0.2
42498.544092,0.0
42498.544138,0.1
42498.544185,0.2
42498.544231,0.1
42498.544277,0.2
42498.544324,0.3
42498.544370,0.7
42498.544416,0.1
42498.544462,0.3
42498.544509,0.2
42498.544555,0.3
42498.544601,0.3
42498.544648,0.9
42498.544694,3.1
42498.544740,0.1
42498.544786,0.1
42498.544833,0.1
42498.544879,0.0
42498.544925,0.0
42498.544972,0.0
42498.545018,0.2
42498.545064,0.0
42498.545110,0.1
42498.545157,0.0
42498.545203,0.0
42498.545249,0.0
42498.545296,0.1
42498.545342,0.0
42498.545388,0.0
42498.545435,0.0
42498.545481,0.0
42498.545527,0.1
42498.545574,0.8
42498.545620,0.0
42498.545666,0.2
42498.545712,0.2
42498.545759,0.0
42498.545805,0.4
42498.545851,0.0
42498.545898,0.3
42498.545944,0.0
42498.545990,0.0
42498.546036,0.2
42498.546083,0.0
42498.546129,0.1
42498.546175,0.1
42498.546222,0.0
42498.546268,0.1
42498.546314,0.2
42498.546361,0.1
42498.546407,0.1
42498.546453,0.0
42498.546499,0.2
42498.546546,0.0
42498.546592,0.1
42498.546638,0.0
42498.546733,0.0


==> tests/2 statechart/non_heap.csv <==
Time,Used,Committed,Max
42498.543215,12850168,13631488,-1
42498.543258,13290824,14221312,-1
42498.543305,13432096,14286848,-1
42498.543351,13519200,14352384,-1
42498.543397,13632104,14483456,-1
42498.543444,13701472,14548992,-1
42498.543490,13746928,14548992,-1
42498.543536,13841320,14614528,-1
42498.543583,13937008,14680064,-1
42498.543629,14083168,14876672,-1
42498.543675,14208080,14942208,-1
42498.543721,14279992,15269888,-1
42498.543768,14335768,15269888,-1
42498.543814,14373776,15269888,-1
42498.543860,14448056,15335424,-1
42498.543907,14525472,15400960,-1
42498.543953,14571184,15400960,-1
42498.543999,14608296,15400960,-1
42498.544045,14632928,15466496,-1
42498.544092,14691088,15466496,-1
42498.544138,14691088,15466496,-1
42498.544184,14697808,15532032,-1
42498.544231,14703144,15532032,-1
42498.544277,14734024,15532032,-1
42498.544323,14771528,15597568,-1
42498.544370,14876240,15663104,-1
42498.544416,14882440,15663104,-1
42498.544462,14915856,15663104,-1
42498.544508,14959936,15728640,-1
42498.544555,14965624,15728640,-1
42498.544601,14971256,15728640,-1
42498.544647,15016376,15794176,-1
42498.544694,15172032,15990784,-1
42498.544740,15172992,15990784,-1
42498.544786,15187336,15990784,-1
42498.544833,15192912,16252928,-1
42498.544879,15197704,16252928,-1
42498.544925,15197704,16252928,-1
42498.544971,15197704,16252928,-1
42498.545018,15252264,16252928,-1
42498.545064,15253416,16252928,-1
42498.545110,15255320,16252928,-1
42498.545157,15257496,16252928,-1
42498.545203,15261616,16252928,-1
42498.545249,15266144,16252928,-1
42498.545296,15277976,16252928,-1
42498.545342,15287544,16252928,-1
42498.545388,15292760,16252928,-1
42498.545434,15296152,16318464,-1
42498.545481,15305656,16318464,-1
42498.545527,15314472,16318464,-1
42498.545573,15354616,16384000,-1
42498.545620,15354616,16384000,-1
42498.545666,15358328,16384000,-1
42498.545712,15364280,16384000,-1
42498.545759,15366904,16384000,-1
42498.545805,15413784,16384000,-1
42498.545851,15407448,16384000,-1
42498.545897,15403480,16384000,-1
42498.545944,15403480,16384000,-1
42498.545990,15403480,16384000,-1
42498.546036,15404184,16384000,-1
42498.546083,15407832,16384000,-1
42498.546129,15413576,16384000,-1
42498.546175,15435120,16384000,-1
42498.546222,15435120,16384000,-1
42498.546268,15435120,16384000,-1
42498.546314,15438880,16449536,-1
42498.546360,15438880,16449536,-1
42498.546407,15439968,16449536,-1
42498.546453,15440672,16449536,-1
42498.546499,15440672,16449536,-1
42498.546546,15469280,16449536,-1
42498.546592,15469280,16449536,-1
42498.546638,15475488,16449536,-1
42498.546733,0,0,0


==> tests/2 statechart/statechart-CPU-sudden_stop_of_1.csv <==
Time,CPU Usage
42498.628753,18.0
42498.628800,0.1
42498.628846,0.2
42498.628892,0.0
42498.628939,0.7
42498.628987,0.8
42498.629031,0.0
42498.629078,0.6
42498.629124,1.6
42498.629170,0.2
42498.629217,0.3
42498.629263,0.1
42498.629309,12.8
42498.629355,0.1
42498.629402,12.0
42498.629448,23.5
42498.629494,4.2
42498.629540,10.5
42498.629587,4.0
42498.629633,6.4
42498.629679,10.1
42498.629726,10.3
42498.629772,8.4
42498.629818,2.6
42498.629865,6.4
42498.629911,4.8
42498.629957,4.1
42498.630003,8.2
42498.630050,3.6
42498.630096,7.5
42498.630142,22.4
42498.630189,10.2
42498.630235,11.7
42498.630281,2.5
42498.630328,5.9
42498.630374,9.8
42498.630420,8.3
42498.630466,9.1
42498.630513,2.6
42498.630559,11.0
42498.630605,9.4
42498.630652,9.2
42498.630698,8.4
42498.630744,2.3
42498.630791,6.3
42498.630837,18.6
42498.630883,9.3
42498.630929,8.2
42498.630976,2.0
42498.631022,11.5
42498.631068,10.0
42498.631115,9.8
42498.631161,9.1
42498.631207,1.5
42498.631254,7.3
42498.631300,11.6
42498.631346,8.5
42498.631392,8.7
42498.631439,6.6
42498.631485,6.5
42498.631531,14.7
42498.631578,0.0
42498.631624,0.0
42498.631670,3.0
42498.631717,4.1
42498.631763,0.1
42498.631809,0.0
42498.631856,0.0
42498.631902,0.0
42498.631948,0.0
42498.631994,0.1
42498.632041,0.2
42498.632087,0.0
42498.632133,0.1
42498.632180,0.2
42498.632226,7.6
42498.632272,10.7
42498.632318,0.8
42498.632365,0.4
42498.632411,0.0
42498.632457,0.3
42498.632504,28.3
42498.632608,0.0


==> tests/2 statechart/statechart-heap.csv <==
Time,Used
42498.628709,126277248
42498.628753,84363192
42498.628800,84625360
42498.628846,85049536
42498.628892,85493696
42498.628938,85585936
42498.628985,86059944
42498.629031,86206680
42498.629077,89215680
42498.629124,91751920
42498.629170,91936400
42498.629216,92177408
42498.629263,92269648
42498.629309,94367768
42498.629355,94639256
42498.629401,128783800
42498.629448,85175608
42498.629494,148360608
42498.629540,145990024
42498.629587,168793024
42498.629633,144864144
42498.629679,140250208
42498.629726,138299064
42498.629772,135689040
42498.629818,161658392
42498.629864,131513624
42498.629911,193561712
42498.629957,126162672
42498.630003,95433528
42498.630050,132133360
42498.630096,116624096
42498.630142,91459584
42498.630189,86045648
42498.630235,207239920
42498.630281,106368024
42498.630327,204636016
42498.630374,197814200
42498.630420,190106072
42498.630466,166993952
42498.630513,196499752
42498.630559,181987344
42498.630605,174703120
42498.630652,169336768
42498.630698,161880616
42498.630744,188619880
42498.630790,154572840
42498.630837,86247584
42498.630883,210748152
42498.630929,200289248
42498.630976,216881152
42498.631022,118432640
42498.631068,110698120
42498.631115,100220152
42498.631161,89229400
42498.631207,103456088
42498.631253,211564904
42498.631300,202417504
42498.631346,188986512
42498.631392,178593200
42498.631439,119689864
42498.631485,92523352
42498.631531,102686936
42498.631578,103126840
42498.631624,103544000
42498.631670,106731704
42498.631716,167355704
42498.631763,167781008
42498.631809,168220472
42498.631855,168628512
42498.631902,169052488
42498.631948,169486048
42498.631994,169926424
42498.632041,170459728
42498.632087,170856992
42498.632133,171319712
42498.632179,171766208
42498.632226,103007200
42498.632272,73900512
42498.632318,74061936
42498.632365,74245264
42498.632411,74453864
42498.632457,77319632
42498.632503,114243128
42498.632608,0


==> tests/2 statechart/threads.csv <==
Time,Live threads
42498.543216,16
42498.543259,17
42498.543305,17
42498.543351,17
42498.543397,17
42498.543444,17
42498.543490,17
42498.543536,17
42498.543583,17
42498.543629,17
42498.543675,17
42498.543721,17
42498.543768,17
42498.543814,17
42498.543860,17
42498.543907,17
42498.543953,17
42498.543999,17
42498.544046,17
42498.544092,17
42498.544138,17
42498.544184,17
42498.544231,15
42498.544277,15
42498.544324,18
42498.544370,18
42498.544416,19
42498.544462,19
42498.544509,19
42498.544555,19
42498.544601,19
42498.544647,19
42498.544694,19
42498.544740,19
42498.544786,19
42498.544833,19
42498.544879,19
42498.544925,19
42498.544971,19
42498.545018,19
42498.545064,19
42498.545110,19
42498.545157,19
42498.545203,19
42498.545249,19
42498.545296,19
42498.545342,19
42498.545388,18
42498.545435,18
42498.545481,18
42498.545527,18
42498.545573,18
42498.545620,18
42498.545666,18
42498.545712,18
42498.545759,18
42498.545805,18
42498.545851,18
42498.545898,18
42498.545944,18
42498.545990,18
42498.546036,18
42498.546083,18
42498.546129,18
42498.546175,18
42498.546222,18
42498.546268,18
42498.546314,18
42498.546360,18
42498.546407,18
42498.546453,18
42498.546499,18
42498.546546,18
42498.546592,18
42498.546638,18
42498.546733,0


==> tests/none/CPU_Usage.csv <==
Time,CPU Usage
42498.524873,1.9
42498.524920,0.2
42498.524966,0.1
42498.525012,0.5
42498.525059,0.3
42498.525105,0.3
42498.525151,0.5
42498.525197,0.1
42498.525244,0.5
42498.525290,2.5
42498.525336,0.3
42498.525383,0.2
42498.525429,0.3
42498.525475,0.6
42498.525521,0.7
42498.525568,0.1
42498.525614,0.1
42498.525660,0.2
42498.525707,0.2
42498.525753,0.1
42498.525799,0.1
42498.525845,0.3
42498.525892,0.2
42498.525938,0.4
42498.525984,0.8
42498.526031,0.2
42498.526077,0.2
42498.526123,0.0
42498.526170,0.1
42498.526216,0.3
42498.526262,0.4
42498.526308,0.8
42498.526355,0.3
42498.526401,0.1
42498.526447,0.0
42498.526494,0.1
42498.526540,0.1
42498.526586,0.3
42498.526633,0.2
42498.526679,0.5
42498.526725,0.2
42498.526771,0.0
42498.526818,0.2
42498.526864,0.1
42498.526910,0.0
42498.526957,0.1
42498.527003,0.1
42498.527049,0.1
42498.527096,0.0
42498.527142,0.1
42498.527188,0.0
42498.527234,1.0
42498.527281,0.1
42498.527327,0.0
42498.527373,0.3
42498.527420,0.2
42498.527466,0.2
42498.527512,0.0
42498.527558,0.2
42498.527605,0.0
42498.527651,0.1
42498.527697,0.1
42498.527744,0.1
42498.527790,0.0
42498.527836,0.2
42498.527883,0.1
42498.527929,0.1
42498.527975,0.1
42498.528021,0.0
42498.528068,0.1
42498.528114,0.0
42498.528160,0.2
42498.528207,0.0
42498.528253,0.1
42498.528299,0.1
42498.528346,0.1
42498.528450,0.0


==> tests/none/Threads.csv <==
Time,Live threads
42498.524831,16
42498.524873,16
42498.524919,16
42498.524966,16
42498.525012,16
42498.525058,16
42498.525105,16
42498.525151,16
42498.525197,16
42498.525243,16
42498.525290,16
42498.525336,16
42498.525382,16
42498.525429,16
42498.525475,16
42498.525521,16
42498.525568,16
42498.525614,16
42498.525660,16
42498.525707,16
42498.525753,16
42498.525799,16
42498.525845,15
42498.525892,15
42498.525938,15
42498.525984,15
42498.526031,15
42498.526077,15
42498.526123,15
42498.526169,15
42498.526216,15
42498.526262,15
42498.526308,15
42498.526355,15
42498.526401,15
42498.526447,15
42498.526493,15
42498.526540,15
42498.526586,15
42498.526632,15
42498.526679,15
42498.526725,15
42498.526771,15
42498.526818,15
42498.526864,15
42498.526910,15
42498.526956,15
42498.527003,15
42498.527049,15
42498.527095,15
42498.527142,15
42498.527188,15
42498.527234,15
42498.527281,15
42498.527327,15
42498.527373,15
42498.527419,15
42498.527466,15
42498.527512,15
42498.527558,15
42498.527605,15
42498.527651,15
42498.527697,15
42498.527744,15
42498.527790,15
42498.527836,15
42498.527882,15
42498.527929,15
42498.527975,15
42498.528021,15
42498.528068,15
42498.528114,15
42498.528160,15
42498.528207,15
42498.528253,15
42498.528299,15
42498.528345,15
42498.528450,0


==> tests/none/Threads2.csv <==
Time,Live threads,Peak
42498.524831,16,16
42498.524873,16,16
42498.524919,16,16
42498.524966,16,16
42498.525012,16,16
42498.525058,16,16
42498.525105,16,16
42498.525151,16,16
42498.525197,16,16
42498.525243,16,16
42498.525290,16,16
42498.525336,16,16
42498.525382,16,16
42498.525429,16,16
42498.525475,16,16
42498.525521,16,16
42498.525568,16,16
42498.525614,16,16
42498.525660,16,16
42498.525707,16,16
42498.525753,16,16
42498.525799,16,16
42498.525845,15,16
42498.525892,15,16
42498.525938,15,16
42498.525984,15,16
42498.526031,15,16
42498.526077,15,16
42498.526123,15,16
42498.526169,15,16
42498.526216,15,16
42498.526262,15,16
42498.526308,15,16
42498.526355,15,16
42498.526401,15,16
42498.526447,15,16
42498.526493,15,16
42498.526540,15,16
42498.526586,15,16
42498.526632,15,16
42498.526679,15,16
42498.526725,15,16
42498.526771,15,16
42498.526818,15,16
42498.526864,15,16
42498.526910,15,16
42498.526956,15,16
42498.527003,15,16
42498.527049,15,16
42498.527095,15,16
42498.527142,15,16
42498.527188,15,16
42498.527234,15,16
42498.527281,15,16
42498.527327,15,16
42498.527373,15,16
42498.527419,15,16
42498.527466,15,16
42498.527512,15,16
42498.527558,15,16
42498.527605,15,16
42498.527651,15,16
42498.527697,15,16
42498.527744,15,16
42498.527790,15,16
42498.527836,15,16
42498.527882,15,16
42498.527929,15,16
42498.527975,15,16
42498.528021,15,16
42498.528068,15,16
42498.528114,15,16
42498.528160,15,16
42498.528207,15,16
42498.528253,15,16
42498.528299,15,16
42498.528345,15,16
42498.528450,0,0


==> tests/none/heap_memory_usage.csv <==
Time,Used
42498.524830,10897936
42498.524873,12263624
42498.524919,12490904
42498.524966,12719128
42498.525012,12946312
42498.525058,13174024
42498.525104,13174024
42498.525151,13629472
42498.525197,13629472
42498.525243,13856688
42498.525290,14083912
42498.525336,14083912
42498.525382,14538280
42498.525429,14538280
42498.525475,14994296
42498.525521,15221512
42498.525567,15450056
42498.525614,15450056
42498.525660,15677264
42498.525706,15904448
42498.525753,16131632
42498.525799,16358816
42498.525845,16586000
42498.525892,16813184
42498.525938,16813184
42498.525984,16813184
42498.526030,17267552
42498.526077,17267552
42498.526123,17494736
42498.526169,17721944
42498.526216,17949128
42498.526262,18176384
42498.526308,18176384
42498.526355,18630840
42498.526401,18630840
42498.526447,18630840
42498.526493,18858104
42498.526540,19085288
42498.526586,19312472
42498.526632,19539656
42498.526679,19766840
42498.526725,19766840
42498.526771,19994024
42498.526818,20221208
42498.526864,20448392
42498.526910,20675576
42498.526956,20902760
42498.527003,20902760
42498.527049,20902760
42498.527095,21129944
42498.527142,21357144
42498.527188,21584328
42498.527234,21811656
42498.527280,22038840
42498.527327,22266112
42498.527373,22493296
42498.527419,22493296
42498.527466,22720480
42498.527512,22720480
42498.527558,22947664
42498.527605,23174880
42498.527651,23402160
42498.527697,23629344
42498.527743,23856528
42498.527790,24083712
42498.527836,24083712
42498.527882,24083712
42498.527929,24538152
42498.527975,24538152
42498.528021,24765424
42498.528068,24992608
42498.528114,25219848
42498.528160,25447032
42498.528206,25447032
42498.528253,25901448
42498.528299,25901448
42498.528345,25901448
42498.528450,0


==> tests/none/non-heap.csv <==
Time,Used,Committed,Max
42498.524830,12886144,13697024,-1
42498.524873,13422344,14352384,-1
42498.524919,13531920,14417920,-1
42498.524966,13582296,14417920,-1
42498.525012,13631768,14483456,-1
42498.525058,13703336,14548992,-1
42498.525104,13778152,14548992,-1
42498.525151,13865784,14614528,-1
42498.525197,13917560,14680064,-1
42498.525243,13979432,14745600,-1
42498.525290,14163096,14942208,-1
42498.525336,14228944,15204352,-1
42498.525382,14278600,15204352,-1
42498.525429,14322912,15269888,-1
42498.525475,14407576,15269888,-1
42498.525521,14456424,15335424,-1
42498.525567,14563640,15400960,-1
42498.525614,14604280,15400960,-1
42498.525660,14623936,15466496,-1
42498.525706,14702256,15466496,-1
42498.525753,14702256,15466496,-1
42498.525799,14704880,15532032,-1
42498.525845,14716512,15532032,-1
42498.525892,14724256,15532032,-1
42498.525938,14746568,15532032,-1
42498.525984,14805248,15597568,-1
42498.526030,14822664,15597568,-1
42498.526077,14854680,15597568,-1
42498.526123,14862216,15663104,-1
42498.526169,14869312,15663104,-1
42498.526216,14872832,15663104,-1
42498.526262,14876672,15663104,-1
42498.526308,14938648,15728640,-1
42498.526355,14979328,15794176,-1
42498.526401,14969800,15794176,-1
42498.526447,14969800,15794176,-1
42498.526493,14969800,15794176,-1
42498.526540,14969800,15794176,-1
42498.526586,14974216,15794176,-1
42498.526632,14975928,15794176,-1
42498.526679,15019408,15794176,-1
42498.526725,15021520,15794176,-1
42498.526771,15022736,15794176,-1
42498.526818,15029928,15794176,-1
42498.526864,15029928,15794176,-1
42498.526910,15036728,15794176,-1
42498.526956,15046296,15794176,-1
42498.527003,15047192,15794176,-1
42498.527049,15048248,15794176,-1
42498.527095,15048248,15794176,-1
42498.527142,15053424,15794176,-1
42498.527188,15053424,15794176,-1
42498.527234,15089072,15859712,-1
42498.527280,15089072,15859712,-1
42498.527327,15089072,15859712,-1
42498.527373,15095536,15859712,-1
42498.527419,15100272,15859712,-1
42498.527466,15105648,15859712,-1
42498.527512,15100848,15859712,-1
42498.527558,15102832,15859712,-1
42498.527605,15102832,15859712,-1
42498.527651,15102832,15859712,-1
42498.527697,15102832,15859712,-1
42498.527743,15108000,15859712,-1
42498.527790,15109400,15859712,-1
42498.527836,15111256,15859712,-1
42498.527882,15117400,15925248,-1
42498.527929,15117400,15925248,-1
42498.527975,15117400,15925248,-1
42498.528021,15118232,15925248,-1
42498.528068,15118232,15925248,-1
42498.528114,15118232,15925248,-1
42498.528160,15120472,15925248,-1
42498.528206,15120472,15925248,-1
42498.528253,15121272,15925248,-1
42498.528299,15122616,15925248,-1
42498.528345,15122616,15925248,-1
42498.528450,0,0,0

